Dissecting the RELICS cluster SPT-CLJ0615-5746 through the intracluster light: confirmation of the multiple merging state of the cluster formation

The intracluster light (ICL) fraction, measured at certain specific wavelengths, has been shown to provide a good marker for determining the dynamical stage of galaxy clusters, i.e., merging versus relaxed, for small to intermediate redshifts. Here, we apply it for the first time to a high-redshift system, SPT-CLJ0615-5746 at z=0.97, using its RELICS (Reionization Lensing Cluster Survey) observations in the optical and infrared. We find the ICL fraction signature of merging, with values ranging from 16 to 37%. A careful re-analysis of the X-ray data available for this cluster points to the presence of at least one current merger, and plausibly a second merger. These two results are in contradiction with previous works based on X-ray data, which claimed the relaxed state of SPT-CLJ0615-5746, and confirmed the evidences presented by kinematic analyses. We also found an abnormally high ICL fraction in the rest-frame near ultraviolet wavelengths, which may be attributed to the combination of several phenomena such as an ICL injection during recent mergers of stars with average early-type spectra, the reversed star formation-density relation found at this high redshift in comparison with lower-redshift clusters, and projection effects.

==> Answer4referee.txt <==
Article ID: AA202346580
Title: Dissecting the RELICS cluster SPT-CLJ0615-5746 through the intracluster light: confirmation of the multiple merging state of the cluster formation

Dear referee,
We sincerely thank you for your kind report and the time you dedicated to revise our manuscript. Your comments and suggestions have certainly improved largely the quality of the draft and our work. We have fully addressed all of them. We list below the changes made according to them, which are highlighted in bold in the manuscript.

- DETAILED SUGGESTIONS FOR REVISION -
Abstract:
I would suggest to provide the acronym of RELICS
Answer: Done

Introduction:
- 2nd col., line 27: I would suggest to rephrase “ICL is flat” in order to clearly explain that the color and metallicity profiles are “flat”
Answer: Done

- 2nd col., lines 43-46: How this statement reconcile with the observational evidence showing that the projected number density of the dwarf galaxies decreases towards the centre of the cluster? This has been found by Venhola et al. 2018 for the Fornax cluster. One of the suggested explanation is the disruption of dwarfs in the cluster’s potential and the contribution to the build-up of the ICL.
Answer: we thank the referee for this interesting result which we were not aware of. We have read the reference and some others related and added a few sentences in the introduction.

2nd col., lines 47-48: this is found in the Fornax cluster, where the bulk of the ICL is found where a sub-group of galaxies on the west side is located (see Iodice et al. 2017 ApJ 851, 75)
Answer: we have included a citation to this paper.
 
1st col, line 70: I would suggest here to define “ICLf” as the fraction of ICL, reporting how this quantity is derived (same definition provided in Sec.2)
Answer: Done, we have removed the acronym ICLf since it was barely used throughout the paper.

Sec.2.2:
- 1st col, line 166: what do you mean for “the extension of the wings of the galaxies”? Are “wings” in the light distribution?
Answer: Yes, we mean the wings of the projected light distribution. As this term may be inaccurate or misleading, we have change it for “stellar halo”
 
1st col, line 171: How do you find the “ICL peak”?
Answer: Again, this term is not accurate, since we do not need to find the exact peak (barycenter) of the ICL distribution, but we just refer to the region where the ICL is found to be more concentrated, which is, in the vast majority of the cases, the center of the cluster since the ICL follows the cluster potential on average. We have rephrased this sentence.

- 1st col, line 174-176: what is the “curvature of the BCG-ICL surface distribution“? May
you explain how this step is performed?
Answer: We have included a new paragraph describing which curvature parameter is calculated (among the several ones that are frequently used in Differential Geometry), and how CICLE relates its value with the transition from the BCG- to the ICL-dominated regions.

1st col, lines 176-77: with this method, the resulting map contains only the ICL distribution, is it correct? I mean, how the contribution of the stellar halo around bright galaxies is separated by the ICL? Or, since the two components cannot be separated without kinematical tracers, is the light coming from this component also included in the total ICL budget? I would suggest to the authors to clearly discuss this point, this would be extremely useful for comparison with other ICL estimates derived by different methods.
Answer: we have included this explanation in the paragraph added to answer the previous question. Indeed, some flux from the outer layers of the BCG are missed during the modeling with the CHEFs, since they lie in the ICL-dominated region. This is what we call “geometrical error of CICLE”, described in Sect. 2.4. This flux is indeed misidentified with ICL, so the geometrical error estimates and adds it to the error budget. This is now explained in the manuscript.

Sec.2.3:
2st col, lines 269-270: I would suggest to the authors to briefly explain what is the “shifting gapper technique”
Answer: Done

1st col, lines 302: Fig.9 is cited before all the others after fig.1
Answer: We have corrected this removing the citation to the figure and pointing the reader to a posterior section where Fig. 9 is correctly cited.

Fig.1: this figure is really nice! I would suggest to report the highest and lowest levels of the ICL contours in surface brightness levels.
Answer: Thank you! We have inserted this information into each one of the pannels.

Fig.2: I would suggest to change the naming of the “group” at z~0.44 in “foreground group”, this is to misinterpret this as a structure of the cluster (in the label and in the text as well).
Answer: Done

Sec.2.4: this the core of the paper and therefore I would suggest the authors to improve this section by addressing the following points:
about the ICL estimate (lines 307-308): authors should point out i) if this is pure ICL or the contribution from the stellar halos are included in the estimate; ii) how the total flux is computed; iii) add, possibly, a plot showing the region where ICL merges into the background level in term of fluxes.
Answer: Done, we have explained now in both Sections 2.2 and 2.4 how the outer stellar halo of the BCG which lies on the ICL-dominated region is computed as part of the ICL, but its impact is included in the final error budget. Additionally, we have included a new figure (Fig. 3), where we illustrate the procedure to find the limits of the ICL for the F160W band.

lines 316-323: I would suggest to report the estimate of the uncertainties listed here and the final error on the ICL measurement.
Answer: Done, we have expanded Table 1 with the figures for the three different sources of error and we have described them with more detail in the text (Sect. 2.4)

Sec.3.2:
- 1st col. lines 377-378: it is not clear (to me) how these excesses are identified by contours only, the map of the temperature is more useful to this point.
Answer:

Sec.4:
1st col. lines 477-478: what is the "spectral distribution of the ICL fraction”?
Answer: It means the distribution of ICL fractions measured at different wavelengths. We have rephrased this sentence to make it clear.

1st col. lines 503: what the dashed points should state?
Answer: I apologize this might be a literal translation from my native language and, therefore, a misuse of the ellipsis. I have changed it by “etc.”.

- 2nd col., line 555: what is the contribution to the “ huge contamination of the measured ICL fractions”?
Answer: We have added a few words enumerating possible sources of contamination, such as a wrong background estimation and incorrectly fitted or masked galaxies and stars. 

- 1st col. lines 614-615: about the contamination to the ICL from the “foreground group”, since the authors have observations in different bands, would be possible to constrain such a contamination by measuring the ICL fraction in different regions of the field? I mean, do ICLf change between the region contaminated from the foreground group with respect to any other region that is devoid of those galaxies? Any changes of the colors also in those sectors?
Answer: Previous works show that the ICL fraction can be used as indicator of the dynamical stage of the cluster when it is measured using total fluxes (as opposed to aperture fluxes). For relaxed clusters, where we expect an ICL homogeneously distributed, predominantly concentrated around the center of the cluster, "partial" ICL fractions (that is, measured over a certain region), can somehow be repersentative of the total ICL fractions as long as this region encloses the "core" of the ICL. For merging clusters, though, this extrapolation may be inaccurate, since the spatial distribution of the ICL often shows multiple clumps and it is non-symmetrical. Taking into account all these considerations, we have made the exercise suggested by the referee, calculating partial ICL fractions in the (supposedly) less contaminated region of the ICL, north to the BCG, which should also be the most representative since it contains the main clump of ICL. We conclude that partial ICL fractions are even more consistent with a merging stage for SPT0615, although the abnormally high ICL fraction in the bluest filter still remains. We have described this exercise and its results in the Discussion Section.

Sec.5:
- 1st col. lines 670-671: since authors have excellent HST data, have they searched for any optical signs of merging of sub-groups into the cluster? I mean, any signs of tidal features (or something similar) between galaxies in those regions?
Answer: Indeed, we tried to find signs of substructure and tidal interactions in the ICL, both in the regions where we found the hot clump in the temperature and around the BCGs (of the cluster and the putative foreground group). All our attempts were unsuccessful, though, probably due to the high redshift of SPT0615. However, we are happy to announce that we have just been granted a JWST proposal to observe SPT0615 with the NIRCam (PI: Bradley), which increases exponentially our chances of finding these traces of interaction. In fact, the superb spatial resolution and depth of the JWST/NIRCam images have already unveiled substructures in the ICL that were not revealed with (deep) HST data, as it is the case of SMACS J0723.3-7327 (Montes & Trujillo, 2022, ApJ, 940, 51).

- 1st col. lines 711-712: why authors can state that the “hot clump about 150 kpc far from the cluster center near a ELG” is “consistent with a strong ongoing (pre core-crossing) merger”? Why “strong”? The same comment applies to the statement at line 718. My suggestion is to quantify why this structure in the temperature map is “consistent” with the merging processes (strong, past and ongoing).


ADDITIONAL COMMENTS:
- During the refereing process, we have discovered an error in the code that calculates the limiting surface magnitude. New limits are now reported in Table 1. Although these are considerable lower than previous ones, these values indicate that images are still deep enough to detect the ICL in all filters.
